Eavesdropping on Goal-Oriented Communication: Timing Attacks and Countermeasures

Goal-oriented communication is a new paradigm that considers the meaning of transmitted information to optimize communication. One possible application is the remote monitoring of a process under communication costs: scheduling updates based on goal-oriented considerations can significantly reduce transmission frequency while maintaining high-quality tracking performance. However, goal-oriented scheduling also opens a timing-based side-channel that an eavesdropper may exploit to obtain information about the state of the remote process, even if the content of updates is perfectly secure. In this work, we study an eavesdropping attack against pull-based goal-oriented scheduling for the tracking of remote Markov processes. We provide a theoretical framework for defining the effectiveness of the attack and of possible countermeasures, as well as a practical heuristic that can provide a balance between the performance gains offered by goal-oriented communication and the information leakage.

==> tikz_fig/data/entropy.dat <==
0.2	1	1.366158847569202
0.2	2	1.366158847569202
0.2	3	1.366158847569202
0.2	4	1.34791009821198
0.2	5	1.2524510726221294
0.2	6	1.1343379869114913
0.2	7	0.8033149761408755
0.2	8	0.5799151714181009
0.4	1	1.366158847569202
0.4	2	1.366158847569202
0.4	3	1.366158847569202
0.4	4	1.366158847569202
0.4	5	1.366158847569202
0.4	6	1.319610599773624
0.4	7	1.1794419998827719
0.4	8	1.0069998091585204
0.6	1	1.366158847569202
0.6	2	1.366158847569202
0.6	3	1.366158847569202
0.6	4	1.366158847569202
0.6	5	1.366158847569202
0.6	6	1.3408598246035022
0.6	7	1.2473784703497062
0.6	8	1.1569558477235362
0.8	1	1.366158847569202
0.8	2	1.366158847569202
0.8	3	1.366158847569202
0.8	4	1.366158847569202
0.8	5	1.366158847569202
0.8	6	1.3672257205927163
0.8	7	1.2949884483244207
0.8	8	1.2153360795785586
1.0	1	1.366158847569202
1.0	2	1.366158847569202
1.0	3	1.366158847569202
1.0	4	1.366158847569202
1.0	5	1.366158847569202
1.0	6	1.3751146687214826
1.0	7	1.270027861116969
1.0	8	1.3450058803994769
1.2	1	1.366158847569202
1.2	2	1.366158847569202
1.2	3	1.366158847569202
1.2	4	1.366158847569202
1.2	5	1.3751146687214826
1.2	6	1.479764297474392
1.2	7	1.4130617527777893
1.2	8	1.4384910487920628
1.4	1	1.366158847569202
1.4	2	1.366158847569202
1.4	3	1.3751146687214826
1.4	4	1.5340265284387788
1.4	5	1.6297203360394077
1.4	6	1.6617627268105553
1.4	7	1.5010769213036177
1.4	8	1.6585519422839332
1.6	1	1.7740948087770554
1.6	2	1.7740948087770554
1.6	3	1.7740948087770554
1.6	4	1.7796763746044233
1.6	5	1.806137199548203
1.6	6	1.8212714220389559
1.6	7	1.8032329817356998
1.6	8	1.8584620139246575
1.8	1	1.7740948087770554
1.8	2	1.7740948087770554
1.8	3	1.7796763746044233
1.8	4	1.806137199548203
1.8	5	1.806137199548203
1.8	6	1.8905044046958053
1.8	7	2.0500130999242057
1.8	8	1.7938437958706053
2.0	1	2.19131988405106
2.0	2	2.1360908518621025
2.0	3	2.1360908518621025
2.0	4	2.052690447939071
2.0	5	2.17157089695751
2.0	6	2.2003391042026883
2.0	7	1.9721942618285424
2.0	8	1.821271422038956


==> tikz_fig/data/sample.dat <==
0.100000000000000	1	0.814723686393179
0.100000000000000	2	0.905791937075619
0.100000000000000	3	0.126986816293506
0.100000000000000	4	0.913375856139019
0.100000000000000	5	0.632359246225410
0.100000000000000	6	0.0975404049994095
0.100000000000000	7	0.278498218867048
0.100000000000000	8	0.546881519204984
0.100000000000000	9	0.957506835434298
0.200000000000000	1	0.964888535199277
0.200000000000000	2	0.157613081677548
0.200000000000000	3	0.970592781760616
0.200000000000000	4	0.957166948242946
0.200000000000000	5	0.485375648722841
0.200000000000000	6	0.800280468888800
0.200000000000000	7	0.141886338627215
0.200000000000000	8	0.421761282626275
0.200000000000000	9	0.915735525189067
0.300000000000000	1	0.792207329559554
0.300000000000000	2	0.959492426392903
0.300000000000000	3	0.655740699156587
0.300000000000000	4	0.0357116785741896
0.300000000000000	5	0.849129305868777
0.300000000000000	6	0.933993247757551
0.300000000000000	7	0.678735154857774
0.300000000000000	8	0.757740130578333
0.300000000000000	9	0.743132468124916
0.400000000000000	1	0.392227019534168
0.400000000000000	2	0.655477890177557
0.400000000000000	3	0.171186687811562
0.400000000000000	4	0.706046088019609
0.400000000000000	5	0.0318328463774207
0.400000000000000	6	0.276922984960890
0.400000000000000	7	0.0461713906311539
0.400000000000000	8	0.0971317812358475
0.400000000000000	9	0.823457828327293
0.500000000000000	1	0.694828622975817
0.500000000000000	2	0.317099480060861
0.500000000000000	3	0.950222048838355
0.500000000000000	4	0.0344460805029088
0.500000000000000	5	0.438744359656398
0.500000000000000	6	0.381558457093008
0.500000000000000	7	0.765516788149002
0.500000000000000	8	0.795199901137063
0.500000000000000	9	0.186872604554379
0.600000000000000	1	0.489764395788231
0.600000000000000	2	0.445586200710900
0.600000000000000	3	0.646313010111265
0.600000000000000	4	0.709364830858073
0.600000000000000	5	0.754686681982361
0.600000000000000	6	0.276025076998578
0.600000000000000	7	0.679702676853675
0.600000000000000	8	0.655098003973841
0.600000000000000	9	0.162611735194631
0.700000000000000	1	0.118997681558377
0.700000000000000	2	0.498364051982143
0.700000000000000	3	0.959743958516081
0.700000000000000	4	0.340385726666133
0.700000000000000	5	0.585267750979777
0.700000000000000	6	0.223811939491137
0.700000000000000	7	0.751267059305653
0.700000000000000	8	0.255095115459269
0.700000000000000	9	0.505957051665142
0.800000000000000	1	0.699076722656686
0.800000000000000	2	0.890903252535799
0.800000000000000	3	0.959291425205444
0.800000000000000	4	0.547215529963803
0.800000000000000	5	0.138624442828679
0.800000000000000	6	0.149294005559057
0.800000000000000	7	0.257508254123736
0.800000000000000	8	0.840717255983663
0.800000000000000	9	0.254282178971531
0.900000000000000	1	0.814284826068816
0.900000000000000	2	0.243524968724989
0.900000000000000	3	0.929263623187228
0.900000000000000	4	0.349983765984809
0.900000000000000	5	0.196595250431208
0.900000000000000	6	0.251083857976031
0.900000000000000	7	0.616044676146639
0.900000000000000	8	0.473288848902729
0.900000000000000	9	0.351659507062997


==> tikz_fig/data/transmission.dat <==
0.2	1	0.36714
0.2	2	0.36924
0.2	3	0.36893
0.2	4	0.38993
0.2	5	0.43828
0.2	6	0.586
0.2	7	0.76084
0.2	8	0.78968
0.4	1	0.36927
0.4	2	0.36939
0.4	3	0.36994
0.4	4	0.37074
0.4	5	0.3712
0.4	6	0.41309
0.4	7	0.5162
0.4	8	0.61647
0.6	1	0.36916
0.6	2	0.36996
0.6	3	0.37005
0.6	4	0.3696
0.6	5	0.37151
0.6	6	0.39097
0.6	7	0.42206
0.6	8	0.49212
0.8	1	0.36883
0.8	2	0.36883
0.8	3	0.36909
0.8	4	0.36956
0.8	5	0.37018
0.8	6	0.35533
0.8	7	0.37283
0.8	8	0.44211
1.0	1	0.36898
1.0	2	0.36934
1.0	3	0.36928
1.0	4	0.37028
1.0	5	0.36996
1.0	6	0.35638
1.0	7	0.35525
1.0	8	0.35094
1.2	1	0.36847
1.2	2	0.36927
1.2	3	0.36915
1.2	4	0.37008
1.2	5	0.3541
1.2	6	0.32778
1.2	7	0.3201
1.2	8	0.32038
1.4	1	0.36803
1.4	2	0.36851
1.4	3	0.35648
1.4	4	0.33274
1.4	5	0.31869
1.4	6	0.3164
1.4	7	0.29042
1.4	8	0.24976
1.6	1	0.30584
1.6	2	0.30641
1.6	3	0.30649
1.6	4	0.30376
1.6	5	0.29808
1.6	6	0.29644
1.6	7	0.25799
1.6	8	0.21262
1.8	1	0.3074
1.8	2	0.3053
1.8	3	0.30188
1.8	4	0.29706
1.8	5	0.29845
1.8	6	0.25203
1.8	7	0.19905
1.8	8	0.16874
2.0	1	0.2256
2.0	2	0.23257
2.0	3	0.23245
2.0	4	0.23399
2.0	5	0.21967
2.0	6	0.17507
2.0	7	0.15523
2.0	8	0.13317


==> tikz_fig/effective_data/bob_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.9904999999999999
0.2	2	0.9860000000000001
0.2	3	0.9795
0.2	4	0.9635
0.2	5	0.953
0.2	6	0.9574999999999999
0.2	7	0.9735000000000001
0.2	8	0.9729999999999999
0.4	1	0.9894999999999998
0.4	2	0.9855
0.4	3	0.9819999999999999
0.4	4	0.9654999999999999
0.4	5	0.9359999999999999
0.4	6	0.9019999999999999
0.4	7	0.9155000000000001
0.4	8	0.921
0.6	1	0.985
0.6	2	0.9844999999999999
0.6	3	0.9775
0.6	4	0.9649999999999999
0.6	5	0.9390000000000001
0.6	6	0.8965
0.6	7	0.86
0.6	8	0.852
0.8	1	0.9914999999999999
0.8	2	0.9884999999999999
0.8	3	0.974
0.8	4	0.9625
0.8	5	0.9325000000000001
0.8	6	0.8714999999999999
0.8	7	0.8314999999999999
0.8	8	0.826
1.0	1	0.99
1.0	2	0.9875
1.0	3	0.9810000000000001
1.0	4	0.9654999999999999
1.0	5	0.9345000000000001
1.0	6	0.8605
1.0	7	0.8074999999999999
1.0	8	0.7415
1.2	1	0.9890000000000001
1.2	2	0.9890000000000001
1.2	3	0.9799999999999999
1.2	4	0.9654999999999999
1.2	5	0.9155000000000001
1.2	6	0.8535
1.2	7	0.7769999999999999
1.2	8	0.696
1.4	1	0.9890000000000001
1.4	2	0.983
1.4	3	0.9665000000000001
1.4	4	0.9179999999999999
1.4	5	0.876
1.4	6	0.844
1.4	7	0.726
1.4	8	0.6175
1.6	1	0.8915
1.6	2	0.893
1.6	3	0.8825
1.6	4	0.8775000000000001
1.6	5	0.8385
1.6	6	0.7855
1.6	7	0.704
1.6	8	0.5505
1.8	1	0.889
1.8	2	0.898
1.8	3	0.8625
1.8	4	0.868
1.8	5	0.8465
1.8	6	0.72
1.8	7	0.5599999999999999
1.8	8	0.4955
2.0	1	0.7435
2.0	2	0.7384999999999999
2.0	3	0.7699999999999999
2.0	4	0.745
2.0	5	0.6675000000000001
2.0	6	0.5885
2.0	7	0.501
2.0	8	0.4185


==> tikz_fig/effective_data/effective_prob_vs_decay_vs_cost.dat <==
0.2	1	1.0
0.2	2	1.0
0.2	3	1.0
0.2	4	1.0
0.2	5	1.0
0.2	6	1.0
0.2	7	1.0
0.2	8	1.0
0.4	1	1.0
0.4	2	1.0
0.4	3	1.0
0.4	4	1.0
0.4	5	1.0
0.4	6	1.0
0.4	7	1.0
0.4	8	1.0
0.6	1	1.0
0.6	2	1.0
0.6	3	1.0
0.6	4	1.0
0.6	5	1.0
0.6	6	1.0
0.6	7	1.0
0.6	8	1.0
0.8	1	1.0
0.8	2	1.0
0.8	3	1.0
0.8	4	1.0
0.8	5	1.0
0.8	6	1.0
0.8	7	1.0
0.8	8	1.0
1.0	1	1.0
1.0	2	1.0
1.0	3	1.0
1.0	4	1.0
1.0	5	1.0
1.0	6	1.0
1.0	7	1.0
1.0	8	1.0
1.2	1	1.0
1.2	2	1.0
1.2	3	1.0
1.2	4	1.0
1.2	5	1.0
1.2	6	1.0
1.2	7	1.0
1.2	8	1.0
1.4	1	1.0
1.4	2	1.0
1.4	3	1.0
1.4	4	1.0
1.4	5	1.0
1.4	6	1.0
1.4	7	1.0
1.4	8	1.0
1.6	1	1.0
1.6	2	1.0
1.6	3	1.0
1.6	4	1.0
1.6	5	1.0
1.6	6	1.0
1.6	7	1.0
1.6	8	1.0
1.8	1	1.0
1.8	2	1.0
1.8	3	1.0
1.8	4	1.0
1.8	5	1.0
1.8	6	1.0
1.8	7	1.0
1.8	8	1.0
2.0	1	1.0
2.0	2	1.0
2.0	3	1.0
2.0	4	1.0
2.0	5	1.0
2.0	6	1.0
2.0	7	1.0
2.0	8	1.0


==> tikz_fig/effective_data/eve_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.745
0.2	2	0.7715000000000001
0.2	3	0.7869999999999999
0.2	4	0.8205
0.2	5	0.7005000000000001
0.2	6	0.7070000000000001
0.2	7	0.553
0.2	8	0.475
0.4	1	0.8185
0.4	2	0.788
0.4	3	0.79
0.4	4	0.6755
0.4	5	0.7255
0.4	6	0.6679999999999999
0.4	7	0.6685
0.4	8	0.6060000000000001
0.6	1	0.7965
0.6	2	0.7745
0.6	3	0.708
0.6	4	0.7064999999999999
0.6	5	0.688
0.6	6	0.6715
0.6	7	0.618
0.6	8	0.5675000000000001
0.8	1	0.7255
0.8	2	0.8314999999999999
0.8	3	0.6805
0.8	4	0.7424999999999999
0.8	5	0.739
0.8	6	0.3705
0.8	7	0.493
0.8	8	0.5815
1.0	1	0.7415
1.0	2	0.8055
1.0	3	0.7950000000000002
1.0	4	0.67
1.0	5	0.696
1.0	6	0.44349999999999995
1.0	7	0.42749999999999994
1.0	8	0.483
1.2	1	0.7565
1.2	2	0.8009999999999999
1.2	3	0.7164999999999999
1.2	4	0.775
1.2	5	0.5159999999999999
1.2	6	0.5995000000000001
1.2	7	0.4739999999999999
1.2	8	0.47300000000000003
1.4	1	0.7885
1.4	2	0.8140000000000001
1.4	3	0.643
1.4	4	0.7055
1.4	5	0.6995
1.4	6	0.7435
1.4	7	0.4225
1.4	8	0.43100000000000005
1.6	1	0.8220000000000001
1.6	2	0.8484999999999999
1.6	3	0.8135
1.6	4	0.7935
1.6	5	0.7655
1.6	6	0.6970000000000001
1.6	7	0.535
1.6	8	0.376
1.8	1	0.8225
1.8	2	0.818
1.8	3	0.7789999999999999
1.8	4	0.82
1.8	5	0.7755
1.8	6	0.5875000000000001
1.8	7	0.399
1.8	8	0.30249999999999994
2.0	1	0.7205
2.0	2	0.7365
2.0	3	0.7529999999999999
2.0	4	0.6695
2.0	5	0.617
2.0	6	0.4800000000000001
2.0	7	0.33349999999999996
2.0	8	0.17850000000000002


==> tikz_fig/effective_data/leak_vs_decay_vs_cost.dat <==
0.2	1	0.848329105968358
0.2	2	0.8614353369838416
0.2	3	0.8235866392036773
0.2	4	0.8251094134608328
0.2	5	0.7629884997867349
0.2	6	0.7960661523532965
0.2	7	0.647165019253595
0.2	8	0.5678243427813013
0.4	1	0.8534002904220536
0.4	2	0.8656993120472318
0.4	3	0.815349842135739
0.4	4	0.779146321451546
0.4	5	0.7425975501246125
0.4	6	0.72713078335288
0.4	7	0.7501535990720452
0.4	8	0.6890244159022244
0.6	1	0.8694983072496854
0.6	2	0.8657964893266454
0.6	3	0.8454051847420454
0.6	4	0.7918359333517562
0.6	5	0.7452645864402896
0.6	6	0.7255439021104528
0.6	7	0.6654498031515174
0.6	8	0.6714984385279731
0.8	1	0.8696306954796537
0.8	2	0.8418965560894167
0.8	3	0.8136143253932614
0.8	4	0.7953606656373055
0.8	5	0.7510872332221351
0.8	6	0.5472552667956642
0.8	7	0.6049845525174037
0.8	8	0.6798537270012123
1.0	1	0.8620494037090503
1.0	2	0.8760566976441211
1.0	3	0.8090845580872891
1.0	4	0.7717952869013539
1.0	5	0.7323877042785939
1.0	6	0.5235933273936043
1.0	7	0.5562296106517071
1.0	8	0.5785615448537176
1.2	1	0.8596162317200392
1.2	2	0.8703087263588829
1.2	3	0.8078991202954763
1.2	4	0.802555054800048
1.2	5	0.6561058685589849
1.2	6	0.6408032132080546
1.2	7	0.5718380275519386
1.2	8	0.5148069291112441
1.4	1	0.8643750184773735
1.4	2	0.8877009686386789
1.4	3	0.7523422175305265
1.4	4	0.7807903075155005
1.4	5	0.7598235821070137
1.4	6	0.7432403695997998
1.4	7	0.5853031334628592
1.4	8	0.5266928959089305
1.6	1	0.889697938071427
1.6	2	0.8943014214520126
1.6	3	0.8728607127987431
1.6	4	0.846727098437035
1.6	5	0.8200679904913007
1.6	6	0.7568297779082879
1.6	7	0.6450094788409959
1.6	8	0.49188799515978354
1.8	1	0.894187617986874
1.8	2	0.8800190774571185
1.8	3	0.8332067381408892
1.8	4	0.848712441592307
1.8	5	0.8280180550624093
1.8	6	0.6990873298213828
1.8	7	0.5447303379239707
1.8	8	0.381185031930599
2.0	1	0.8228162964525643
2.0	2	0.828092819564499
2.0	3	0.8313587071003592
2.0	4	0.7857187708826145
2.0	5	0.7163769165217355
2.0	6	0.5838206255476818
2.0	7	0.41409052692936515
2.0	8	0.259042993982456


==> tikz_fig/effective_data/reward_vs_decay_vs_cost.dat <==
0.1	1	0.8714000000000001
0.1	2	0.8354000000000001
0.1	3	0.7478000000000001
0.1	4	0.6726000000000001
0.1	5	0.5712
0.1	6	0.4756
0.1	7	0.37820000000000004
0.1	8	0.32789999999999997
0.1	9	0.3221
0.2	1	0.8436000000000001
0.2	2	0.7922
0.2	3	0.7154
0.2	4	0.608
0.2	5	0.5065999999999999
0.2	6	0.42219999999999996
0.2	7	0.3539999999999999
0.2	8	0.29679999999999995
0.2	9	0.2724
0.3	1	0.8132999999999999
0.3	2	0.7545
0.3	3	0.6693
0.3	4	0.5828
0.3	5	0.45670000000000005
0.3	6	0.36069999999999997
0.3	7	0.3093000000000001
0.3	8	0.26530000000000004
0.3	9	0.22190000000000004
0.4	1	0.825
0.4	2	0.7599999999999999
0.4	3	0.6222
0.4	4	0.5513999999999999
0.4	5	0.4584
0.4	6	0.3218
0.4	7	0.30219999999999997
0.4	8	0.24020000000000002
0.4	9	0.2246
0.5	1	0.786
0.5	2	0.74
0.5	3	0.624
0.5	4	0.481
0.5	5	0.4115
0.5	6	0.2975
0.5	7	0.283
0.5	8	0.2045
0.5	9	0.1755
0.6	1	0.7668
0.6	2	0.6932
0.6	3	0.5806
0.6	4	0.4656
0.6	5	0.42960000000000004
0.6	6	0.326
0.6	7	0.2288
0.6	8	0.2586
0.6	9	0.1946
0.7	1	0.7569000000000001
0.7	2	0.63
0.7	3	0.6296
0.7	4	0.4754
0.7	5	0.3912
0.7	6	0.25639999999999996
0.7	7	0.2198
0.7	8	0.186
0.7	9	0.154
0.8	1	0.7482000000000001
0.8	2	0.6844
0.8	3	0.6103999999999999
0.8	4	0.5111999999999999
0.8	5	0.3448
0.8	6	0.2544
0.8	7	0.23560000000000003
0.8	8	0.18560000000000001
0.8	9	0.1724
0.9	1	0.7035999999999999
0.9	2	0.6847000000000001
0.9	3	0.5722999999999999
0.9	4	0.45389999999999997
0.9	5	0.3153
0.9	6	0.24889999999999998
0.9	7	0.19739999999999996
0.9	8	0.1709
0.9	9	0.1575


==> tikz_fig/effective_data/total_reward_vs_decay_vs_cost.dat <==
0.2	1	0.9191
0.2	2	0.9128999999999999
0.2	3	0.9079
0.2	4	0.8872000000000002
0.2	5	0.8675
0.2	6	0.8408000000000001
0.2	7	0.8188000000000001
0.2	8	0.8150000000000002
0.4	1	0.8440999999999999
0.4	2	0.8435
0.4	3	0.8392
0.4	4	0.8174999999999999
0.4	5	0.791
0.4	6	0.7368
0.4	7	0.7079000000000001
0.4	8	0.6839999999999999
0.6	1	0.7675
0.6	2	0.7673
0.6	3	0.7591
0.6	4	0.7463000000000001
0.6	5	0.7182000000000001
0.6	6	0.6661
0.6	7	0.6113000000000001
0.6	8	0.5646000000000001
0.8	1	0.7015
0.8	2	0.7013
0.8	3	0.6864000000000001
0.8	4	0.6725000000000001
0.8	5	0.6357000000000002
0.8	6	0.5927
0.8	7	0.5379
0.8	8	0.4688
1.0	1	0.631
1.0	2	0.6234999999999999
1.0	3	0.6260000000000001
1.0	4	0.603
1.0	5	0.5624999999999999
1.0	6	0.526
1.0	7	0.45649999999999996
1.0	8	0.39
1.2	1	0.542
1.2	2	0.5498000000000001
1.2	3	0.5431999999999999
1.2	4	0.5293
1.2	5	0.4913
1.2	6	0.4641
1.2	7	0.3984
1.2	8	0.3198
1.4	1	0.47590000000000005
1.4	2	0.4677999999999999
1.4	3	0.4723
1.4	4	0.46510000000000007
1.4	5	0.4399
1.4	6	0.4058
1.4	7	0.3221
1.4	8	0.26959999999999995
1.6	1	0.4170999999999999
1.6	2	0.413
1.6	3	0.40650000000000003
1.6	4	0.3983
1.6	5	0.3689
1.6	6	0.31829999999999997
1.6	7	0.29200000000000004
1.6	8	0.22490000000000002
1.8	1	0.3598
1.8	2	0.349
1.8	3	0.34680000000000005
1.8	4	0.3415
1.8	5	0.3038
1.8	6	0.2673
1.8	7	0.21259999999999998
1.8	8	0.1967
2.0	1	0.3055
2.0	2	0.2965
2.0	3	0.316
2.0	4	0.286
2.0	5	0.2445
2.0	6	0.24450000000000002
2.0	7	0.205
2.0	8	0.1625


==> tikz_fig/heuristic_data/bob_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.9939999999999998
0.2	2	0.9914999999999999
0.2	3	0.9889999999999999
0.2	4	0.9814999999999999
0.2	5	0.9770000000000001
0.2	6	0.985
0.2	7	0.9889999999999999
0.2	8	0.9790000000000001
0.4	1	0.9400000000000001
0.4	2	0.9295000000000002
0.4	3	0.9360000000000002
0.4	4	0.93
0.4	5	0.8965
0.4	6	0.8865000000000001
0.4	7	0.8625
0.4	8	0.889
0.6	1	0.9285
0.6	2	0.9325000000000001
0.6	3	0.9349999999999998
0.6	4	0.909
0.6	5	0.905
0.6	6	0.8775000000000001
0.6	7	0.8619999999999999
0.6	8	0.8535
0.8	1	0.8905000000000001
0.8	2	0.8705
0.8	3	0.8695
0.8	4	0.8654999999999999
0.8	5	0.8589999999999998
0.8	6	0.8230000000000001
0.8	7	0.7665
0.8	8	0.7535000000000001
1.0	1	0.8930000000000001
1.0	2	0.8755
1.0	3	0.865
1.0	4	0.8595
1.0	5	0.8389999999999999
1.0	6	0.8135
1.0	7	0.7635
1.0	8	0.744
1.2	1	0.8699999999999999
1.2	2	0.8789999999999999
1.2	3	0.8630000000000001
1.2	4	0.865
1.2	5	0.8379999999999999
1.2	6	0.7825
1.2	7	0.7054999999999999
1.2	8	0.6719999999999999
1.4	1	0.8185
1.4	2	0.8255000000000001
1.4	3	0.8584999999999999
1.4	4	0.7539999999999999
1.4	5	0.7394999999999999
1.4	6	0.6944999999999999
1.4	7	0.64
1.4	8	0.581
1.6	1	0.6759999999999999
1.6	2	0.6984999999999999
1.6	3	0.6904999999999999
1.6	4	0.7125000000000001
1.6	5	0.6725
1.6	6	0.664
1.6	7	0.5944999999999999
1.6	8	0.49949999999999994
1.8	1	0.6679999999999999
1.8	2	0.631
1.8	3	0.619
1.8	4	0.6
1.8	5	0.683
1.8	6	0.5890000000000001
1.8	7	0.5149999999999999
1.8	8	0.4625
2.0	1	0.5425
2.0	2	0.5365
2.0	3	0.5439999999999999
2.0	4	0.549
2.0	5	0.5225000000000001
2.0	6	0.4325
2.0	7	0.43200000000000005
2.0	8	0.41500000000000004


==> tikz_fig/heuristic_data/effective_prob_vs_decay_vs_cost.dat <==
0.2	1	0.593
0.2	2	0.5874999999999999
0.2	3	0.59
0.2	4	0.5325
0.2	5	0.441
0.2	6	0.39049999999999996
0.2	7	0.5305
0.2	8	0.5825
0.4	1	0.5810000000000001
0.4	2	0.5890000000000001
0.4	3	0.5930000000000001
0.4	4	0.6129999999999999
0.4	5	0.6235
0.4	6	0.508
0.4	7	0.45600000000000007
0.4	8	0.5730000000000001
0.6	1	0.5745
0.6	2	0.6105
0.6	3	0.5985
0.6	4	0.602
0.6	5	0.6295
0.6	6	0.552
0.6	7	0.5385
0.6	8	0.49800000000000005
0.8	1	0.599
0.8	2	0.571
0.8	3	0.5800000000000001
0.8	4	0.6015
0.8	5	0.615
0.8	6	0.74
0.8	7	0.6205
0.8	8	0.5359999999999999
1.0	1	0.608
1.0	2	0.6035
1.0	3	0.6025
1.0	4	0.6134999999999999
1.0	5	0.6410000000000001
1.0	6	0.7605000000000001
1.0	7	0.64
1.0	8	0.638
1.2	1	0.597
1.2	2	0.591
1.2	3	0.592
1.2	4	0.586
1.2	5	0.7104999999999999
1.2	6	0.651
1.2	7	0.6505
1.2	8	0.688
1.4	1	0.5985
1.4	2	0.5815
1.4	3	0.625
1.4	4	0.5215000000000001
1.4	5	0.5435000000000001
1.4	6	0.5599999999999999
1.4	7	0.5890000000000001
1.4	8	0.6575
1.6	1	0.41850000000000004
1.6	2	0.43
1.6	3	0.425
1.6	4	0.4505
1.6	5	0.47750000000000004
1.6	6	0.497
1.6	7	0.5254999999999999
1.6	8	0.6315000000000002
1.8	1	0.40800000000000003
1.8	2	0.40249999999999997
1.8	3	0.3905
1.8	4	0.409
1.8	5	0.46950000000000003
1.8	6	0.5369999999999999
1.8	7	0.6319999999999999
1.8	8	0.8335000000000001
2.0	1	0.39749999999999996
2.0	2	0.39799999999999996
2.0	3	0.39849999999999997
2.0	4	0.44349999999999995
2.0	5	0.46849999999999997
2.0	6	0.6425000000000001
2.0	7	0.783
2.0	8	0.8855000000000001


==> tikz_fig/heuristic_data/eve_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.3905
0.2	2	0.38349999999999995
0.2	3	0.3375
0.2	4	0.3145
0.2	5	0.32799999999999996
0.2	6	0.3125
0.2	7	0.31
0.2	8	0.2915
0.4	1	0.38
0.4	2	0.361
0.4	3	0.3205
0.4	4	0.3145
0.4	5	0.3575
0.4	6	0.3535
0.4	7	0.31500000000000006
0.4	8	0.3155
0.6	1	0.40700000000000003
0.6	2	0.36100000000000004
0.6	3	0.386
0.6	4	0.3385
0.6	5	0.3455
0.6	6	0.364
0.6	7	0.2995
0.6	8	0.307
0.8	1	0.294
0.8	2	0.27349999999999997
0.8	3	0.3035
0.8	4	0.312
0.8	5	0.3425
0.8	6	0.2995
0.8	7	0.3015
0.8	8	0.3235
1.0	1	0.3355
1.0	2	0.29850000000000004
1.0	3	0.29700000000000004
1.0	4	0.3385000000000001
1.0	5	0.3015
1.0	6	0.34600000000000003
1.0	7	0.2935
1.0	8	0.33099999999999996
1.2	1	0.27899999999999997
1.2	2	0.348
1.2	3	0.2815
1.2	4	0.348
1.2	5	0.279
1.2	6	0.32599999999999996
1.2	7	0.2745
1.2	8	0.3045
1.4	1	0.2975
1.4	2	0.35
1.4	3	0.30449999999999994
1.4	4	0.30100000000000005
1.4	5	0.30850000000000005
1.4	6	0.30999999999999994
1.4	7	0.26149999999999995
1.4	8	0.31149999999999994
1.6	1	0.31799999999999995
1.6	2	0.308
1.6	3	0.32399999999999995
1.6	4	0.2955
1.6	5	0.345
1.6	6	0.332
1.6	7	0.301
1.6	8	0.3095
1.8	1	0.273
1.8	2	0.3405
1.8	3	0.35700000000000004
1.8	4	0.30850000000000005
1.8	5	0.31050000000000005
1.8	6	0.28200000000000003
1.8	7	0.27749999999999997
1.8	8	0.2325
2.0	1	0.34650000000000003
2.0	2	0.321
2.0	3	0.3605
2.0	4	0.30300000000000005
2.0	5	0.32749999999999996
2.0	6	0.2655
2.0	7	0.2505
2.0	8	0.191


==> tikz_fig/heuristic_data/leak_vs_decay_vs_cost.dat <==
0.2	1	0.47292434846883086
0.2	2	0.46561804707410237
0.2	3	0.4640269272960337
0.2	4	0.44661938485684216
0.2	5	0.45906104789864477
0.2	6	0.4848528968670848
0.2	7	0.4328419224572527
0.2	8	0.3511147053758461
0.4	1	0.47113556786996924
0.4	2	0.46691609917527777
0.4	3	0.4583771364099848
0.4	4	0.44473030977342287
0.4	5	0.43029354029400235
0.4	6	0.4275028646122602
0.4	7	0.4422660651505633
0.4	8	0.41741970483134877
0.6	1	0.46635405468383284
0.6	2	0.463041070526135
0.6	3	0.4585915925204522
0.6	4	0.4480389921795019
0.6	5	0.4299835760621849
0.6	6	0.41638355227242957
0.6	7	0.4135529168533288
0.6	8	0.4282680214883011
0.8	1	0.4659824431157782
0.8	2	0.4642156841068095
0.8	3	0.4509908034569145
0.8	4	0.44652146569886125
0.8	5	0.4338668817676428
0.8	6	0.40855169351302756
0.8	7	0.40485291677931007
0.8	8	0.4226273383946203
1.0	1	0.46495914994926346
1.0	2	0.4613632558872792
1.0	3	0.4600492008180882
1.0	4	0.4503006604507068
1.0	5	0.43438223327264136
1.0	6	0.40859911622896633
1.0	7	0.4080687471180718
1.0	8	0.39791267526259216
1.2	1	0.46827144902023293
1.2	2	0.4646625186066583
1.2	3	0.45807506309678664
1.2	4	0.4486796245643318
1.2	5	0.4389848826600621
1.2	6	0.4287464977721315
1.2	7	0.40287449449399526
1.2	8	0.3852266318499953
1.4	1	0.4629131614861108
1.4	2	0.4602958697144393
1.4	3	0.4558172655757973
1.4	4	0.47299914631188844
1.4	5	0.45212902294442187
1.4	6	0.42795258171463174
1.4	7	0.3964142168068456
1.4	8	0.39543119777879276
1.6	1	0.4751321883590789
1.6	2	0.4699076037225273
1.6	3	0.47133521075082896
1.6	4	0.45859620492923436
1.6	5	0.4552127985333164
1.6	6	0.4321121200322316
1.6	7	0.4468792348163678
1.6	8	0.41003023010150025
1.8	1	0.4801998916985834
1.8	2	0.46017354891675516
1.8	3	0.4710947478951373
1.8	4	0.45279508178449424
1.8	5	0.45810289849602626
1.8	6	0.43998262980716596
1.8	7	0.4177413960169134
1.8	8	0.3281003407410032
2.0	1	0.4829113160150259
2.0	2	0.4796462655461361
2.0	3	0.47642530336593064
2.0	4	0.44542686039585133
2.0	5	0.4538787300255992
2.0	6	0.4131001677028124
2.0	7	0.33360341403317406
2.0	8	0.23650577765870637


==> tikz_fig/heuristic_data/reward_vs_decay_vs_cost.dat <==
0.1	1	0.7936000000000001
0.1	2	0.7818000000000002
0.1	3	0.7437000000000001
0.1	4	0.6623000000000002
0.1	5	0.5664000000000001
0.1	6	0.4587000000000001
0.1	7	0.3893000000000001
0.1	8	0.3065
0.1	9	0.31370000000000003
0.2	1	0.7282000000000001
0.2	2	0.6664000000000001
0.2	3	0.6448
0.2	4	0.5811999999999999
0.2	5	0.48059999999999997
0.2	6	0.35879999999999995
0.2	7	0.2752
0.2	8	0.2694
0.2	9	0.22979999999999998
0.3	1	0.7458999999999999
0.3	2	0.6297
0.3	3	0.5448999999999999
0.3	4	0.48569999999999997
0.3	5	0.41180000000000005
0.3	6	0.27090000000000003
0.3	7	0.25730000000000003
0.3	8	0.2253
0.3	9	0.1993
0.4	1	0.622
0.4	2	0.5685999999999999
0.4	3	0.47999999999999987
0.4	4	0.41019999999999995
0.4	5	0.3041999999999999
0.4	6	0.24899999999999997
0.4	7	0.2562
0.4	8	0.18799999999999997
0.4	9	0.1348
0.5	1	0.5125
0.5	2	0.59
0.5	3	0.45
0.5	4	0.402
0.5	5	0.271
0.5	6	0.2255
0.5	7	0.1755
0.5	8	0.18
0.5	9	0.165
0.6	1	0.5848000000000002
0.6	2	0.43520000000000003
0.6	3	0.4106000000000001
0.6	4	0.3548
0.6	5	0.26520000000000005
0.6	6	0.175
0.6	7	0.1722
0.6	8	0.13060000000000002
0.6	9	0.12140000000000001
0.7	1	0.5075999999999999
0.7	2	0.4045999999999999
0.7	3	0.3843
0.7	4	0.2954
0.7	5	0.20839999999999997
0.7	6	0.168
0.7	7	0.1266
0.7	8	0.1298
0.7	9	0.1315
0.8	1	0.4612
0.8	2	0.3414
0.8	3	0.31880000000000003
0.8	4	0.301
0.8	5	0.22679999999999997
0.8	6	0.1692
0.8	7	0.12819999999999998
0.8	8	0.1298
0.8	9	0.13720000000000002
0.9	1	0.4988
0.9	2	0.44439999999999996
0.9	3	0.36029999999999995
0.9	4	0.3716
0.9	5	0.2186
0.9	6	0.21280000000000002
0.9	7	0.15619999999999998
0.9	8	0.146
0.9	9	0.1445


==> tikz_fig/heuristic_data/total_reward_vs_decay_vs_cost.dat <==
0.2	1	0.8721
0.2	2	0.8677000000000001
0.2	3	0.866
0.2	4	0.8492000000000001
0.2	5	0.8266
0.2	6	0.8129000000000002
0.2	7	0.8009000000000001
0.2	8	0.8019000000000001
0.4	1	0.7691999999999999
0.4	2	0.7581
0.4	3	0.7671999999999999
0.4	4	0.7607999999999999
0.4	5	0.7275
0.4	6	0.6974999999999999
0.4	7	0.6541
0.4	8	0.6529999999999999
0.6	1	0.6723000000000001
0.6	2	0.6778000000000001
0.6	3	0.683
0.6	4	0.6557999999999999
0.6	5	0.6572000000000001
0.6	6	0.6117000000000001
0.6	7	0.5793999999999999
0.6	8	0.546
0.8	1	0.5992999999999999
0.8	2	0.5725
0.8	3	0.5787000000000001
0.8	4	0.5739000000000001
0.8	5	0.5758
0.8	6	0.5422
0.8	7	0.47409999999999997
0.8	8	0.4399
1.0	1	0.565
1.0	2	0.5475000000000001
1.0	3	0.532
1.0	4	0.5345
1.0	5	0.481
1.0	6	0.484
1.0	7	0.39649999999999996
1.0	8	0.394
1.2	1	0.48179999999999995
1.2	2	0.4896
1.2	3	0.4711999999999999
1.2	4	0.475
1.2	5	0.44499999999999995
1.2	6	0.4255
1.2	7	0.36529999999999996
1.2	8	0.32399999999999995
1.4	1	0.40549999999999997
1.4	2	0.4083
1.4	3	0.4042
1.4	4	0.3725
1.4	5	0.3678
1.4	6	0.3242
1.4	7	0.3068
1.4	8	0.26880000000000004
1.6	1	0.3392
1.6	2	0.32650000000000007
1.6	3	0.3185
1.6	4	0.33730000000000004
1.6	5	0.3069
1.6	6	0.3032
1.6	7	0.25129999999999997
1.6	8	0.20749999999999996
1.8	1	0.2639
1.8	2	0.2935
1.8	3	0.2914
1.8	4	0.27330000000000004
1.8	5	0.26539999999999997
1.8	6	0.22359999999999997
1.8	7	0.20810000000000003
1.8	8	0.20149999999999996
2.0	1	0.2475
2.0	2	0.23149999999999998
2.0	3	0.23700000000000002
2.0	4	0.24700000000000003
2.0	5	0.22649999999999998
2.0	6	0.1905
2.0	7	0.187
2.0	8	0.17400000000000002


==> tikz_fig/periodic_data/bob_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.9949999999999999
0.2	2	0.9949999999999999
0.2	3	0.9949999999999999
0.2	4	0.9949999999999999
0.2	5	0.9949999999999999
0.2	6	0.9949999999999999
0.2	7	0.9949999999999999
0.2	8	0.9949999999999999
0.4	1	0.885
0.4	2	0.8815000000000002
0.4	3	0.884
0.4	4	0.8634999999999999
0.4	5	0.8835000000000001
0.4	6	0.8620000000000001
0.4	7	0.8465
0.4	8	0.8185
0.6	1	0.877
0.6	2	0.8744999999999999
0.6	3	0.8825000000000001
0.6	4	0.8714999999999999
0.6	5	0.8635000000000002
0.6	6	0.8625
0.6	7	0.852
0.6	8	0.8244999999999999
0.8	1	0.7735
0.8	2	0.7575000000000001
0.8	3	0.7689999999999999
0.8	4	0.7335
0.8	5	0.7499999999999999
0.8	6	0.766
0.8	7	0.7345
0.8	8	0.6849999999999999
1.0	1	0.6715
1.0	2	0.6955
1.0	3	0.6824999999999999
1.0	4	0.664
1.0	5	0.7434999999999999
1.0	6	0.6405000000000001
1.0	7	0.7275
1.0	8	0.7094999999999999
1.2	1	0.6895
1.2	2	0.6735
1.2	3	0.6825
1.2	4	0.679
1.2	5	0.664
1.2	6	0.664
1.2	7	0.6525000000000001
1.2	8	0.5940000000000001
1.4	1	0.6239999999999999
1.4	2	0.619
1.4	3	0.674
1.4	4	0.6185
1.4	5	0.6129999999999999
1.4	6	0.594
1.4	7	0.5465
1.4	8	0.5375000000000001
1.6	1	0.5015
1.6	2	0.5439999999999999
1.6	3	0.5464999999999999
1.6	4	0.538
1.6	5	0.5205000000000001
1.6	6	0.52
1.6	7	0.5565
1.6	8	0.4709999999999999
1.8	1	0.5415000000000001
1.8	2	0.5045
1.8	3	0.48950000000000005
1.8	4	0.4715000000000001
1.8	5	0.5325
1.8	6	0.5229999999999999
1.8	7	0.4875
1.8	8	0.385
2.0	1	0.49049999999999994
2.0	2	0.46299999999999997
2.0	3	0.4774999999999999
2.0	4	0.4990000000000001
2.0	5	0.47350000000000003
2.0	6	0.3845
2.0	7	0.383
2.0	8	0.39899999999999997


==> tikz_fig/periodic_data/effective_prob_vs_decay_vs_cost.dat <==
0.2	1	0.0
0.2	2	0.0
0.2	3	0.0
0.2	4	0.0
0.2	5	0.0
0.2	6	0.0
0.2	7	0.0
0.2	8	0.0
0.4	1	0.0
0.4	2	0.0
0.4	3	0.0
0.4	4	0.0
0.4	5	0.0
0.4	6	0.0
0.4	7	0.0
0.4	8	0.0
0.6	1	0.0
0.6	2	0.0
0.6	3	0.0
0.6	4	0.0
0.6	5	0.0
0.6	6	0.0
0.6	7	0.0
0.6	8	0.0
0.8	1	0.0
0.8	2	0.0
0.8	3	0.0
0.8	4	0.0
0.8	5	0.0
0.8	6	0.0
0.8	7	0.0
0.8	8	0.0
1.0	1	0.0
1.0	2	0.0
1.0	3	0.0
1.0	4	0.0
1.0	5	0.0
1.0	6	0.0
1.0	7	0.0
1.0	8	0.0
1.2	1	0.0
1.2	2	0.0
1.2	3	0.0
1.2	4	0.0
1.2	5	0.0
1.2	6	0.0
1.2	7	0.0
1.2	8	0.0
1.4	1	0.0
1.4	2	0.0
1.4	3	0.0
1.4	4	0.0
1.4	5	0.0
1.4	6	0.0
1.4	7	0.0
1.4	8	0.0
1.6	1	0.0
1.6	2	0.0
1.6	3	0.0
1.6	4	0.0
1.6	5	0.0
1.6	6	0.0
1.6	7	0.0
1.6	8	0.0
1.8	1	0.0
1.8	2	0.0
1.8	3	0.0
1.8	4	0.0
1.8	5	0.0
1.8	6	0.0
1.8	7	0.0
1.8	8	0.0
2.0	1	0.0
2.0	2	0.0
2.0	3	0.0
2.0	4	0.0
2.0	5	0.0
2.0	6	0.0
2.0	7	0.0
2.0	8	0.0


==> tikz_fig/periodic_data/eve_accuracy_vs_decay_vs_cost.dat <==
0.2	1	0.05499999999999999
0.2	2	0.05950000000000001
0.2	3	0.052500000000000005
0.2	4	0.051500000000000004
0.2	5	0.056999999999999995
0.2	6	0.05299999999999999
0.2	7	0.05650000000000001
0.2	8	0.048
0.4	1	0.051000000000000004
0.4	2	0.06100000000000001
0.4	3	0.05900000000000001
0.4	4	0.0485
0.4	5	0.05550000000000001
0.4	6	0.044
0.4	7	0.0505
0.4	8	0.0485
0.6	1	0.053000000000000005
0.6	2	0.06300000000000001
0.6	3	0.052500000000000005
0.6	4	0.05500000000000001
0.6	5	0.05800000000000001
0.6	6	0.0495
0.6	7	0.047
0.6	8	0.0475
0.8	1	0.054000000000000006
0.8	2	0.05700000000000001
0.8	3	0.051000000000000004
0.8	4	0.05750000000000001
0.8	5	0.054000000000000006
0.8	6	0.0395
0.8	7	0.047
0.8	8	0.0455
1.0	1	0.05600000000000001
1.0	2	0.058499999999999996
1.0	3	0.052000000000000005
1.0	4	0.052000000000000005
1.0	5	0.0425
1.0	6	0.0495
1.0	7	0.054500000000000014
1.0	8	0.06150000000000001
1.2	1	0.051500000000000004
1.2	2	0.049
1.2	3	0.0495
1.2	4	0.048
1.2	5	0.0475
1.2	6	0.0475
1.2	7	0.043500000000000004
1.2	8	0.046
1.4	1	0.053500000000000006
1.4	2	0.057999999999999996
1.4	3	0.05450000000000001
1.4	4	0.0505
1.4	5	0.047
1.4	6	0.051000000000000004
1.4	7	0.049999999999999996
1.4	8	0.046
1.6	1	0.058499999999999996
1.6	2	0.05450000000000001
1.6	3	0.05499999999999999
1.6	4	0.0485
1.6	5	0.049
1.6	6	0.05300000000000001
1.6	7	0.043
1.6	8	0.042499999999999996
1.8	1	0.0475
1.8	2	0.05750000000000001
1.8	3	0.05950000000000002
1.8	4	0.048
1.8	5	0.042499999999999996
1.8	6	0.049499999999999995
1.8	7	0.0495
1.8	8	0.0505
2.0	1	0.05850000000000001
2.0	2	0.051500000000000004
2.0	3	0.044
2.0	4	0.05850000000000001
2.0	5	0.044
2.0	6	0.041
2.0	7	0.05
2.0	8	0.0485


==> tikz_fig/periodic_data/leak_vs_decay_vs_cost.dat <==
0.2	1	-0.0008683483652817192
0.2	2	-0.0008390073648896657
0.2	3	-0.0007810179033953268
0.2	4	-0.0006716827233731682
0.2	5	-0.0004867877700645908
0.2	6	-0.00021891329151217868
0.2	7	0.0001447485201669311
0.2	8	0.0006489525945547919
0.4	1	-0.0008058342073513584
0.4	2	-0.0008483503482631417
0.4	3	-0.000731291009272583
0.4	4	-0.0005404515109265787
0.4	5	-0.00037749366222611364
0.4	6	8.375101720655198e-06
0.4	7	0.00040055899981419104
0.4	8	0.0005226101655229759
0.6	1	-0.0008461206338849844
0.6	2	-0.0007684816956885297
0.6	3	-0.0007312910092725894
0.6	4	-0.0006163954215177514
0.6	5	-0.00023477529141873073
0.6	6	4.017897829284995e-05
0.6	7	0.0003752800456476063
0.6	8	0.0005391975535239385
0.8	1	-1.3028159647824445e-05
0.8	2	4.005668246110016e-05
0.8	3	9.869074702575642e-05
0.8	4	0.0001731001887347692
0.8	5	0.00039269439453834396
0.8	6	0.0006899573353986558
0.8	7	0.0008969847414514716
0.8	8	0.0007635991243436508
1.0	1	-0.00023374952281557604
1.0	2	-0.00020230564807520974
1.0	3	5.355194065970182e-14
1.0	4	5.600513585555195e-05
1.0	5	0.000499592543234116
1.0	6	0.0008066978320859595
1.0	7	0.0009020049022822228
1.0	8	0.0007536005155345263
1.2	1	-0.00024586181101886464
1.2	2	-0.00024233628503371953
1.2	3	-0.00015471986163967337
1.2	4	1.7225579693363914e-05
1.2	5	0.0003824413278105107
1.2	6	0.0008778266818051846
1.2	7	0.001136853498475502
1.2	8	0.0008670656411221458
1.4	1	0.0005523627485816944
1.4	2	0.0005987801000777763
1.4	3	-0.000170874455941963
1.4	4	0.0008805376637503967
1.4	5	0.001167897934437413
1.4	6	0.0017273954828665784
1.4	7	0.0019162736372647193
1.4	8	0.0012484528293378665
1.6	1	0.003319110568382337
1.6	2	0.0030895591988087784
1.6	3	0.003153977753661107
1.6	4	0.0032315116703547286
1.6	5	0.0034389345824329697
1.6	6	0.0036999270692762085
1.6	7	0.0018705053263282784
1.6	8	0.0027591833505035642
1.8	1	0.0031127022502329066
1.8	2	0.002528387966517474
1.8	3	0.00263217739584249
1.8	4	0.002878941065791611
1.8	5	0.003442398728077062
1.8	6	0.003707958454676922
1.8	7	0.0036100749677498664
1.8	8	0.0026660244425682823
2.0	1	0.002469570818599185
2.0	2	0.0025603429310282542
2.0	3	0.0026305732454662647
2.0	4	0.0028444848310245022
2.0	5	0.0031395446552715395
2.0	6	0.003317939306871882
2.0	7	0.0033709853256326987
2.0	8	0.002652808350459563


==> tikz_fig/periodic_data/reward_vs_decay_vs_cost.dat <==
0.1	1	0.8150000000000003
0.1	2	0.8170000000000003
0.1	3	0.7510000000000002
0.1	4	0.6820000000000003
0.1	5	0.5670000000000003
0.1	6	0.46000000000000013
0.1	7	0.37600000000000006
0.1	8	0.297
0.1	9	0.2820000000000001
0.2	1	0.731
0.2	2	0.719
0.2	3	0.664
0.2	4	0.555
0.2	5	0.45899999999999996
0.2	6	0.34199999999999986
0.2	7	0.25099999999999995
0.2	8	0.181
0.2	9	0.195
0.3	1	0.632
0.3	2	0.606
0.3	3	0.55
0.3	4	0.44700000000000006
0.3	5	0.3730000000000001
0.3	6	0.23400000000000007
0.3	7	0.192
0.3	8	0.15
0.3	9	0.15
0.4	1	0.5339999999999998
0.4	2	0.5099999999999998
0.4	3	0.4439999999999999
0.4	4	0.36899999999999994
0.4	5	0.27
0.4	6	0.19
0.4	7	0.119
0.4	8	0.118
0.4	9	0.09960000000000001
0.5	1	0.431
0.5	2	0.412
0.5	3	0.374
0.5	4	0.275
0.5	5	0.178
0.5	6	0.121
0.5	7	0.0945
0.5	8	0.053
0.5	9	0.06
0.6	1	0.322
0.6	2	0.319
0.6	3	0.24499999999999997
0.6	4	0.161
0.6	5	0.11700000000000006
0.6	6	0.06700000000000003
0.6	7	0.07959999999999999
0.6	8	0.03740000000000003
0.6	9	0.029000000000000015
0.7	1	0.23199999999999998
0.7	2	0.205
0.7	3	0.155
0.7	4	0.105
0.7	5	0.08499999999999998
0.7	6	0.040900000000000006
0.7	7	0.006000000000000013
0.7	8	0.01500000000000002
0.7	9	0.013500000000000005
0.8	1	0.13099999999999998
0.8	2	0.10599999999999997
0.8	3	0.08799999999999994
0.8	4	0.04499999999999997
0.8	5	0.05059999999999999
0.8	6	0.002999999999999984
0.8	7	-0.02500000000000001
0.8	8	-0.004000000000000007
0.8	9	0.0009999999999999929
0.9	1	0.0389999999999999
0.9	2	0.031999999999999876
0.9	3	0.0229999999999999
0.9	4	0.0022999999999999653
0.9	5	0.0017999999999999856
0.9	6	-0.0010000000000000033
0.9	7	0.006999999999999997
0.9	8	0.004999999999999994
0.9	9	-0.013000000000000003


==> tikz_fig/periodic_data/total_reward_vs_decay_vs_cost.dat <==
0.2	1	0.795
0.2	2	0.795
0.2	3	0.795
0.2	4	0.795
0.2	5	0.795
0.2	6	0.795
0.2	7	0.795
0.2	8	0.795
0.4	1	0.685
0.4	2	0.6815
0.4	3	0.684
0.4	4	0.6635
0.4	5	0.6835
0.4	6	0.662
0.4	7	0.6465000000000001
0.4	8	0.6184999999999999
0.6	1	0.5769999999999998
0.6	2	0.5744999999999999
0.6	3	0.5824999999999999
0.6	4	0.5715
0.6	5	0.5635000000000001
0.6	6	0.5624999999999999
0.6	7	0.552
0.6	8	0.5245
0.8	1	0.5071000000000001
0.8	2	0.4907
0.8	3	0.5026
0.8	4	0.4675000000000001
0.8	5	0.48319999999999996
0.8	6	0.4992
0.8	7	0.46810000000000007
0.8	8	0.4182
1.0	1	0.4215
1.0	2	0.4455
1.0	3	0.4325
1.0	4	0.41400000000000003
1.0	5	0.4095
1.0	6	0.3905
1.0	7	0.39449999999999996
1.0	8	0.376
1.2	1	0.38950000000000007
1.2	2	0.37350000000000005
1.2	3	0.3825
1.2	4	0.379
1.2	5	0.364
1.2	6	0.364
1.2	7	0.3525
1.2	8	0.2940000000000001
1.4	1	0.34400000000000003
1.4	2	0.33899999999999997
1.4	3	0.32399999999999995
1.4	4	0.33849999999999997
1.4	5	0.33299999999999996
1.4	6	0.31399999999999995
1.4	7	0.2665
1.4	8	0.2575
1.6	1	0.2719
1.6	2	0.27759999999999996
1.6	3	0.28009999999999996
1.6	4	0.2724
1.6	5	0.25409999999999994
1.6	6	0.25359999999999994
1.6	7	0.2365
1.6	8	0.20299999999999999
1.8	1	0.23819999999999997
1.8	2	0.27949999999999997
1.8	3	0.26449999999999996
1.8	4	0.2465
1.8	5	0.23010000000000003
1.8	6	0.22329999999999997
1.8	7	0.1878
1.8	8	0.15999999999999998
2.0	1	0.24050000000000002
2.0	2	0.213
2.0	3	0.22750000000000004
2.0	4	0.24899999999999997
2.0	5	0.22350000000000003
2.0	6	0.1845
2.0	7	0.183
2.0	8	0.14899999999999997

